COIN-GP: Cooperative Online Learning in Networked Distributed Systems with Partial Measurements via Gaussian Process Regression

In this paper, we tackle the problem of jointly estimating the system states and partially unknown dynamics within distributed sensor-equipped networks, particularly in scenarios where only partial state observations are available. To address this issue, we propose an observer-based dynamic cooperative learning framework incorporating online distributed Gaussian Process (GP) regression, which enables accurate estimation despite incomplete in measurements and deficient GP models. In addition, a novel data collection strategy is introduced, with theoretical conditions ensuring feasible data acquisition. Moreover, we also derive an error upper bound encompassing state estimation and model estimation, leveraging the deterministic error bounds of GPs. Empirical simulations demonstrate the superiority of our approach compared to existing distributed GP-based methods.

==> fig/Prediction_ErrorBound.txt <==
PredictionError_set PredictionErrorBound_set t_set 
0.0024853976 0.1700000000 0.0000000000 
0.0034607393 0.1700000000 1.0000000000 
0.0044173659 0.1700000000 2.0000000000 
0.0017000241 0.0455271058 3.0000000000 
0.0021925489 0.0339819542 4.0000000000 
0.0025991978 0.0300113651 5.0000000000 
0.0031249047 0.0266657297 6.0000000000 
0.0031418621 0.0238624753 7.0000000000 
0.0033336545 0.0228264703 8.0000000000 
0.0034793609 0.0220525691 9.0000000000 
0.0032155604 0.0212564036 10.0000000000 
0.0029590839 0.0215872126 11.0000000000 
0.0025417742 0.0218960758 12.0000000000 
0.0022796678 0.0221474794 13.0000000000 
0.0019743905 0.0217385455 14.0000000000 
0.0019934934 0.0212129283 15.0000000000 
0.0017327274 0.0197670159 16.0000000000 
0.0016447953 0.0192608841 17.0000000000 
0.0014172747 0.0183356470 18.0000000000 
0.0009358499 0.0177867186 19.0000000000 
0.0006031439 0.0178437383 20.0000000000 
0.0002599148 0.0172784594 21.0000000000 
0.0000989520 0.0168090854 22.0000000000 
0.0003777391 0.0164169301 23.0000000000 
0.0006652147 0.0159150977 24.0000000000 
0.0011118076 0.0156351998 25.0000000000 
0.0015189144 0.0155747107 26.0000000000 
0.0019577808 0.0155351334 27.0000000000 
0.0023118558 0.0156014043 28.0000000000 
0.0027752286 0.0158798418 29.0000000000 
0.0031377374 0.0160520289 30.0000000000 
0.0033720390 0.0165550550 31.0000000000 
0.0036865258 0.0172373517 32.0000000000 
0.0039632147 0.0176133654 33.0000000000 
0.0039582841 0.0180909853 34.0000000000 
0.0036851758 0.0190529284 35.0000000000 
0.0035134713 0.0203642459 36.0000000000 
0.0031424860 0.0212751439 37.0000000000 
0.0029492381 0.0225051927 38.0000000000 
0.0024975063 0.0235007014 39.0000000000 
0.0024381071 0.0248919884 40.0000000000 
0.0025379504 0.0256129747 41.0000000000 
0.0026208651 0.0256001332 42.0000000000 
0.0026821365 0.0256527579 43.0000000000 
0.0028056127 0.0259484132 44.0000000000 
0.0029306837 0.0260913548 45.0000000000 
0.0028472970 0.0261057945 46.0000000000 
0.0028353126 0.0264612452 47.0000000000 
0.0029312850 0.0267009713 48.0000000000 
0.0028999774 0.0264344525 49.0000000000 
0.0031691434 0.0262305880 50.0000000000 
0.0033169985 0.0255566680 51.0000000000 
0.0033564465 0.0249415059 52.0000000000 
0.0034847980 0.0247066502 53.0000000000 
0.0038975117 0.0243351813 54.0000000000 
0.0038446899 0.0233293770 55.0000000000 
0.0039550638 0.0231007366 56.0000000000 
0.0038092521 0.0228952019 57.0000000000 
0.0035739838 0.0228602414 58.0000000000 
0.0038005115 0.0230076153 59.0000000000 
0.0035996558 0.0221642843 60.0000000000 
0.0034965060 0.0219673475 61.0000000000 
0.0033713778 0.0218116134 62.0000000000 
0.0029112956 0.0215129899 63.0000000000 
0.0025459668 0.0216843642 64.0000000000 
0.0022531855 0.0216636801 65.0000000000 
0.0021228794 0.0213801379 66.0000000000 
0.0020326781 0.0209347337 67.0000000000 
0.0014794133 0.0205890417 68.0000000000 
0.0012736355 0.0206699491 69.0000000000 
0.0008586853 0.0205514541 70.0000000000 
0.0004323095 0.0205510463 71.0000000000 
0.0000258348 0.0205932683 72.0000000000 
0.0008298111 0.0206718774 73.0000000000 
0.0013079084 0.0206203315 74.0000000000 
0.0017172405 0.0207516173 75.0000000000 
0.0019962067 0.0210889449 76.0000000000 
0.0024737273 0.0216256228 77.0000000000 
0.0029111219 0.0219009700 78.0000000000 
0.0032343558 0.0220961133 79.0000000000 
0.0031079002 0.0224323545 80.0000000000 
0.0031219919 0.0233086768 81.0000000000 
0.0026605685 0.0239420809 82.0000000000 
0.0016667347 0.0247057801 83.0000000000 
0.0006896457 0.0258375511 84.0000000000 
0.0006883297 0.0269140266 85.0000000000 
0.0023858566 0.0278902798 86.0000000000 
0.0039658848 0.0290976776 87.0000000000 
0.0054225227 0.0302969151 88.0000000000 
0.0065536344 0.0310218835 89.0000000000 
0.0069700381 0.0311968005 90.0000000000 
0.0065521839 0.0306519060 91.0000000000 
0.0053932435 0.0291740281 92.0000000000 
0.0031988921 0.0269745996 93.0000000000 
0.0008001746 0.0241349357 94.0000000000 
0.0019005968 0.0215191949 95.0000000000 
0.0041094635 0.0193965139 96.0000000000 
0.0056661973 0.0182840455 97.0000000000 
0.0061354588 0.0180082842 98.0000000000 
0.0053683162 0.0188976757 99.0000000000 
0.0041145802 0.0213651412 100.0000000000 
0.0026963098 0.0249367853 101.0000000000 
0.0020714929 0.0285953013 102.0000000000 
0.0022910135 0.0302199270 103.0000000000 
0.0035911448 0.0292478711 104.0000000000 
0.0045998072 0.0262198760 105.0000000000 
0.0053173795 0.0241671471 106.0000000000 
0.0059388504 0.0235211290 107.0000000000 
0.0062354994 0.0233131333 108.0000000000 
0.0061896472 0.0236095836 109.0000000000 
0.0058250058 0.0245078116 110.0000000000 
0.0055835614 0.0257213803 111.0000000000 
0.0054690300 0.0263939263 112.0000000000 
0.0054246992 0.0263089243 113.0000000000 
0.0051810777 0.0259967142 114.0000000000 
0.0049857147 0.0259656065 115.0000000000 
0.0048042301 0.0258497946 116.0000000000 
0.0043284139 0.0255168329 117.0000000000 
0.0040531366 0.0255714108 118.0000000000 
0.0041183209 0.0253340666 119.0000000000 
0.0038684708 0.0244098408 120.0000000000 
0.0035276383 0.0240515723 121.0000000000 
0.0032084378 0.0239640115 122.0000000000 
0.0030762586 0.0237275042 123.0000000000 
0.0029797777 0.0232675218 124.0000000000 
0.0026609725 0.0228725848 125.0000000000 
0.0022525189 0.0227799780 126.0000000000 
0.0019616536 0.0227766446 127.0000000000 
0.0015004077 0.0227280518 128.0000000000 
0.0009572291 0.0227872569 129.0000000000 
0.0006460629 0.0228768246 130.0000000000 
0.0001168333 0.0230441757 131.0000000000 
0.0002693680 0.0232454841 132.0000000000 
0.0006227302 0.0235075263 133.0000000000 
0.0007857777 0.0238545618 134.0000000000 
0.0012090366 0.0243326856 135.0000000000 
0.0014314620 0.0246042248 136.0000000000 
0.0013235953 0.0247705279 137.0000000000 
0.0012699233 0.0250972303 138.0000000000 
0.0008701283 0.0253416450 139.0000000000 
0.0000003332 0.0254501565 140.0000000000 
0.0011950566 0.0255255198 141.0000000000 
0.0025028271 0.0255750108 142.0000000000 
0.0040500352 0.0256589596 143.0000000000 
0.0056137576 0.0255696492 144.0000000000 
0.0065637950 0.0255890745 145.0000000000 
0.0071028155 0.0257902814 146.0000000000 
0.0066476210 0.0255231646 147.0000000000 
0.0050920675 0.0250933303 148.0000000000 
0.0029083068 0.0241040699 149.0000000000 
0.0004894080 0.0226169586 150.0000000000 
0.0021288457 0.0213003402 151.0000000000 
0.0042379861 0.0201816736 152.0000000000 
0.0056443103 0.0196159324 153.0000000000 
0.0057977014 0.0196233500 154.0000000000 
0.0053443037 0.0204858030 155.0000000000 
0.0042447196 0.0216340006 156.0000000000 
0.0028661779 0.0230478004 157.0000000000 
0.0013838693 0.0244522283 158.0000000000 
0.0001699466 0.0256869791 159.0000000000 
0.0005641229 0.0265611657 160.0000000000 
0.0005837228 0.0268319979 161.0000000000 
0.0003784381 0.0263006247 162.0000000000 
0.0015262697 0.0247175478 163.0000000000 
0.0029447892 0.0230685568 164.0000000000 
0.0041804089 0.0216668503 165.0000000000 
0.0048913970 0.0207312728 166.0000000000 
0.0053379471 0.0206619856 167.0000000000 
0.0054542186 0.0210534577 168.0000000000 
0.0054791625 0.0218566269 169.0000000000 
0.0051047337 0.0227654069 170.0000000000 
0.0054947652 0.0240036784 171.0000000000 
0.0057346945 0.0238475717 172.0000000000 
0.0060505624 0.0234549347 173.0000000000 
0.0060347519 0.0233440260 174.0000000000 
0.0065274325 0.0235769846 175.0000000000 
0.0066924792 0.0229049135 176.0000000000 
0.0064290222 0.0226205584 177.0000000000 
0.0059427826 0.0233693681 178.0000000000 
0.0056791095 0.0241389666 179.0000000000 
0.0056376258 0.0241890208 180.0000000000 
0.0054802694 0.0236570255 181.0000000000 
0.0050717940 0.0233829801 182.0000000000 
0.0047674519 0.0235182741 183.0000000000 
0.0041882281 0.0233540744 184.0000000000 
0.0035055396 0.0234638473 185.0000000000 
0.0034634628 0.0236773566 186.0000000000 
0.0029922733 0.0228407548 187.0000000000 
0.0026766113 0.0227129706 188.0000000000 
0.0024069023 0.0225149625 189.0000000000 
0.0018286492 0.0222640419 190.0000000000 
0.0011897042 0.0223553953 191.0000000000 
0.0009580282 0.0224383602 192.0000000000 
0.0006732573 0.0222952361 193.0000000000 
0.0004595044 0.0222504379 194.0000000000 
0.0000006514 0.0222246020 195.0000000000 
0.0000627665 0.0222738864 196.0000000000 
0.0004008503 0.0221452792 197.0000000000 
0.0003398616 0.0220888078 198.0000000000 
0.0003513702 0.0217733812 199.0000000000 
0.0000702985 0.0214834431 200.0000000000 
0.0006951627 0.0209136797 201.0000000000 
0.0014151550 0.0202999673 202.0000000000 
0.0023350225 0.0197813810 203.0000000000 
0.0032906335 0.0191952276 204.0000000000 
0.0039771320 0.0188408086 205.0000000000 
0.0044222692 0.0187702007 206.0000000000 
0.0044202789 0.0186135271 207.0000000000 
0.0038163875 0.0186005289 208.0000000000 
0.0029026972 0.0185624004 209.0000000000 
0.0015687988 0.0183200058 210.0000000000 
0.0000257218 0.0181313303 211.0000000000 
0.0014603617 0.0178606091 212.0000000000 
0.0025802546 0.0176082475 213.0000000000 
0.0034083769 0.0174252976 214.0000000000 
0.0037777848 0.0173433440 215.0000000000 
0.0035316344 0.0174432088 216.0000000000 
0.0028299349 0.0177992352 217.0000000000 
0.0018225609 0.0183710330 218.0000000000 
0.0006774478 0.0190712943 219.0000000000 
0.0004314556 0.0197744601 220.0000000000 
0.0008623369 0.0203505555 221.0000000000 
0.0006273954 0.0205307689 222.0000000000 
0.0001617436 0.0201624470 223.0000000000 
0.0016716242 0.0194987825 224.0000000000 
0.0033633247 0.0184757350 225.0000000000 
0.0049565097 0.0174880423 226.0000000000 
0.0059423871 0.0167499720 227.0000000000 
0.0062483183 0.0165414505 228.0000000000 
0.0059354918 0.0167431227 229.0000000000 
0.0051191259 0.0174128411 230.0000000000 
0.0040793396 0.0186357568 231.0000000000 
0.0029527602 0.0201911537 232.0000000000 
0.0024250356 0.0218871998 233.0000000000 
0.0026103328 0.0225503689 234.0000000000 
0.0032182222 0.0219064801 235.0000000000 
0.0039365604 0.0208196353 236.0000000000 
0.0045547811 0.0198589130 237.0000000000 
0.0050628038 0.0192931338 238.0000000000 
0.0055516946 0.0190170088 239.0000000000 
0.0058596589 0.0187186326 240.0000000000 
0.0057251610 0.0187813527 241.0000000000 
0.0054071894 0.0196431616 242.0000000000 
0.0052106902 0.0205870592 243.0000000000 
0.0051133200 0.0208108274 244.0000000000 
0.0050803679 0.0206570407 245.0000000000 
0.0047573278 0.0203274942 246.0000000000 
0.0042833489 0.0205667351 247.0000000000 
0.0040157166 0.0209307610 248.0000000000 
0.0037428076 0.0205854717 249.0000000000 
0.0036286959 0.0203049907 250.0000000000 
0.0032573545 0.0197280313 251.0000000000 
0.0028293988 0.0197236839 252.0000000000 
0.0023584743 0.0196891012 253.0000000000 
0.0019057632 0.0196384062 254.0000000000 
0.0013276237 0.0195212545 255.0000000000 
0.0007485864 0.0195776886 256.0000000000 
0.0004879279 0.0195541056 257.0000000000 
0.0004175055 0.0191374226 258.0000000000 
0.0003197344 0.0186725801 259.0000000000 
0.0004820216 0.0184020276 260.0000000000 
0.0006159836 0.0178030050 261.0000000000 
0.0008571955 0.0174910097 262.0000000000 
0.0013611705 0.0169513875 263.0000000000 
0.0020537541 0.0163349933 264.0000000000 
0.0027032369 0.0158769254 265.0000000000 
0.0030769752 0.0156905945 266.0000000000 
0.0032615274 0.0157418653 267.0000000000 
0.0032671660 0.0157075903 268.0000000000 
0.0028995091 0.0157893460 269.0000000000 
0.0021266138 0.0158711122 270.0000000000 
0.0011199509 0.0159312813 271.0000000000 
0.0000537505 0.0159240107 272.0000000000 
0.0011049197 0.0159166252 273.0000000000 
0.0022421399 0.0159445535 274.0000000000 
0.0030619879 0.0159822249 275.0000000000 
0.0034065207 0.0160825926 276.0000000000 
0.0031257802 0.0162694273 277.0000000000 
0.0022334924 0.0165478100 278.0000000000 
0.0008851927 0.0168745149 279.0000000000 
0.0006395781 0.0172021836 280.0000000000 
0.0021109015 0.0174884222 281.0000000000 
0.0031586622 0.0176620027 282.0000000000 
0.0034929958 0.0177709784 283.0000000000 
0.0029785639 0.0176663833 284.0000000000 
0.0015648073 0.0173182013 285.0000000000 
0.0003764463 0.0166734371 286.0000000000 
0.0025234797 0.0159044200 287.0000000000 
0.0045505927 0.0151682903 288.0000000000 
0.0060209308 0.0146086461 289.0000000000 
0.0067142376 0.0144240641 290.0000000000 
0.0066551818 0.0145354331 291.0000000000 
0.0058933074 0.0149326585 292.0000000000 
0.0044270682 0.0156079211 293.0000000000 
0.0027020043 0.0166585655 294.0000000000 
0.0012077087 0.0178754385 295.0000000000 
0.0003440784 0.0189989460 296.0000000000 
0.0003102644 0.0195194513 297.0000000000 
0.0010794519 0.0190606549 298.0000000000 
0.0021720898 0.0176545125 299.0000000000 
0.0031340749 0.0162806304 300.0000000000 
0.0038638344 0.0154468635 301.0000000000 
0.0042731319 0.0149856260 302.0000000000 
0.0045413698 0.0151033645 303.0000000000 
0.0047337584 0.0152970541 304.0000000000 
0.0049993550 0.0156257244 305.0000000000 
0.0050025774 0.0155551486 306.0000000000 
0.0050098949 0.0161738430 307.0000000000 
0.0049935141 0.0163289761 308.0000000000 
0.0049805965 0.0164490656 309.0000000000 
0.0049359658 0.0163261344 310.0000000000 
0.0047412551 0.0162091741 311.0000000000 
0.0042647408 0.0163477581 312.0000000000 
0.0037392746 0.0169733702 313.0000000000 
0.0032943295 0.0172717287 314.0000000000 
0.0029440014 0.0172153528 315.0000000000 
0.0025083326 0.0169128029 316.0000000000 
0.0021851016 0.0168973229 317.0000000000 
0.0019520593 0.0164755062 318.0000000000 
0.0015034184 0.0160868122 319.0000000000 
0.0010715531 0.0162520059 320.0000000000 
0.0008116380 0.0160665618 321.0000000000 
0.0007578101 0.0157785919 322.0000000000 
0.0008285704 0.0153603635 323.0000000000 
0.0009941757 0.0150695970 324.0000000000 
0.0013848050 0.0147908869 325.0000000000 
0.0018449248 0.0144830613 326.0000000000 
0.0022171339 0.0144686172 327.0000000000 
0.0025783975 0.0144310210 328.0000000000 
0.0028547929 0.0144739217 329.0000000000 
0.0028651397 0.0144650660 330.0000000000 
0.0024434022 0.0146138336 331.0000000000 
0.0017973834 0.0146834054 332.0000000000 
0.0010048303 0.0147333631 333.0000000000 
0.0001717148 0.0147812490 334.0000000000 
0.0006946671 0.0147997431 335.0000000000 
0.0015727538 0.0148600141 336.0000000000 
0.0022311313 0.0148997807 337.0000000000 
0.0025363782 0.0149181637 338.0000000000 
0.0024857223 0.0149348991 339.0000000000 
0.0021293324 0.0149585584 340.0000000000 
0.0014998356 0.0150149604 341.0000000000 
0.0005127912 0.0151108946 342.0000000000 
0.0007860070 0.0152608331 343.0000000000 
0.0019678162 0.0155011755 344.0000000000 
0.0025801549 0.0157593481 345.0000000000 
0.0025891716 0.0158417068 346.0000000000 
0.0019745423 0.0157101812 347.0000000000 
0.0007635202 0.0154260881 348.0000000000 
0.0008276527 0.0149681194 349.0000000000 
0.0024886988 0.0144432826 350.0000000000 
0.0038840248 0.0139832008 351.0000000000 
0.0048092728 0.0136545914 352.0000000000 
0.0051710873 0.0135524691 353.0000000000 
0.0049357818 0.0136564142 354.0000000000 
0.0041092277 0.0140778824 355.0000000000 
0.0029694649 0.0147334823 356.0000000000 
0.0017240728 0.0154933221 357.0000000000 
0.0006253582 0.0162956724 358.0000000000 
0.0000577521 0.0168860386 359.0000000000 
0.0001178120 0.0169117019 360.0000000000 
0.0004627346 0.0164538841 361.0000000000 
0.0011445034 0.0159606322 362.0000000000 
0.0020101793 0.0150393161 363.0000000000 
0.0026145170 0.0142163783 364.0000000000 
0.0030272837 0.0139326759 365.0000000000 
0.0032759041 0.0136536103 366.0000000000 
0.0034799646 0.0138178172 367.0000000000 
0.0035943643 0.0137894247 368.0000000000 
0.0037201594 0.0142296557 369.0000000000 
0.0039749861 0.0142591601 370.0000000000 
0.0041796834 0.0139863087 371.0000000000 
0.0040820722 0.0138753424 372.0000000000 
0.0040072332 0.0144873263 373.0000000000 
0.0039413140 0.0143640018 374.0000000000 
0.0036682373 0.0143871886 375.0000000000 
0.0034092236 0.0147426245 376.0000000000 
0.0031602364 0.0146504356 377.0000000000 
0.0027856870 0.0145908627 378.0000000000 
0.0021826932 0.0147527791 379.0000000000 
0.0016701778 0.0152645661 380.0000000000 
0.0013888330 0.0151404325 381.0000000000 
0.0010491750 0.0147654076 382.0000000000 
0.0006992109 0.0148397417 383.0000000000 
0.0004895450 0.0147026268 384.0000000000 
0.0003832857 0.0145442206 385.0000000000 
0.0003982573 0.0143743095 386.0000000000 
0.0005728204 0.0141746146 387.0000000000 
0.0009601216 0.0139259141 388.0000000000 
0.0015764983 0.0135980893 389.0000000000 
0.0023068970 0.0132475306 390.0000000000 
0.0029146125 0.0129797632 391.0000000000 
0.0031211440 0.0128766411 392.0000000000 
0.0028935603 0.0129632791 393.0000000000 
0.0023870780 0.0129799462 394.0000000000 
0.0014792892 0.0131325981 395.0000000000 
0.0003609393 0.0132562264 396.0000000000 
0.0007934082 0.0133968702 397.0000000000 
0.0017668722 0.0134669422 398.0000000000 
0.0024250204 0.0135420706 399.0000000000 
0.0026864828 0.0135668490 400.0000000000 
0.0027151966 0.0136511528 401.0000000000 
0.0022758956 0.0137239335 402.0000000000 
0.0014139046 0.0138009747 403.0000000000 
0.0002365782 0.0139126562 404.0000000000 
0.0010109412 0.0140068392 405.0000000000 
0.0018454929 0.0141463651 406.0000000000 
0.0023465078 0.0141712490 407.0000000000 
0.0025156736 0.0141288923 408.0000000000 
0.0021183551 0.0140636765 409.0000000000 
0.0011164429 0.0139283243 410.0000000000 
0.0002135904 0.0136672696 411.0000000000 
0.0017766997 0.0133480633 412.0000000000 
0.0031397796 0.0130279304 413.0000000000 
0.0041283008 0.0127674995 414.0000000000 
0.0045634852 0.0126605856 415.0000000000 
0.0044843249 0.0126657545 416.0000000000 
0.0038739356 0.0128702150 417.0000000000 
0.0030001806 0.0132132861 418.0000000000 
0.0020436883 0.0136421748 419.0000000000 
0.0011514337 0.0141086949 420.0000000000 
0.0006240383 0.0145352839 421.0000000000 
0.0006541793 0.0146165231 422.0000000000 
0.0010494442 0.0143412818 423.0000000000 
0.0015609054 0.0138922594 424.0000000000 
0.0020128829 0.0134766251 425.0000000000 
0.0023060249 0.0131815414 426.0000000000 
0.0024877274 0.0131042946 427.0000000000 
0.0026861981 0.0130275395 428.0000000000 
0.0028369640 0.0129377037 429.0000000000 
0.0028333496 0.0130260322 430.0000000000 
0.0028036103 0.0134108908 431.0000000000 
0.0029462601 0.0136757757 432.0000000000 
0.0032140559 0.0134769876 433.0000000000 
0.0033438564 0.0131124230 434.0000000000 
0.0034386274 0.0132718714 435.0000000000 
0.0034360421 0.0130062606 436.0000000000 
0.0033354279 0.0132874337 437.0000000000 
0.0033017330 0.0132608291 438.0000000000 
0.0031556049 0.0130392004 439.0000000000 
0.0028885341 0.0132058374 440.0000000000 
0.0025152602 0.0133132801 441.0000000000 
0.0021655106 0.0136566313 442.0000000000 
0.0019346838 0.0135225351 443.0000000000 
0.0016384497 0.0133280847 444.0000000000 
0.0012395907 0.0134103584 445.0000000000 
0.0009357228 0.0134930766 446.0000000000 
0.0007412222 0.0133001724 447.0000000000 
0.0005459332 0.0132174416 448.0000000000 
0.0005067625 0.0130908131 449.0000000000 
0.0006980698 0.0127874585 450.0000000000 
0.0010870674 0.0124916453 451.0000000000 
0.0016950652 0.0121407242 452.0000000000 
0.0022979826 0.0119306716 453.0000000000 
0.0027495369 0.0118596310 454.0000000000 
0.0028350348 0.0118763368 455.0000000000 
0.0023238682 0.0120682972 456.0000000000 
0.0014796599 0.0122445435 457.0000000000 
0.0004495257 0.0124172955 458.0000000000 
0.0005663813 0.0125758967 459.0000000000 
0.0014134333 0.0126688942 460.0000000000 
0.0020030820 0.0127717197 461.0000000000 
0.0021687763 0.0127995759 462.0000000000 
0.0020884559 0.0128641134 463.0000000000 
0.0015588944 0.0128831525 464.0000000000 
0.0006877274 0.0128672184 465.0000000000 
0.0002637483 0.0128759950 466.0000000000 
0.0011399718 0.0129051404 467.0000000000 
0.0017318860 0.0129689725 468.0000000000 
0.0019616058 0.0130194689 469.0000000000 
0.0017611278 0.0130242379 470.0000000000 
0.0011000498 0.0129793099 471.0000000000 
0.0002117652 0.0128501632 472.0000000000 
0.0009292197 0.0126892008 473.0000000000 
0.0022091669 0.0124828127 474.0000000000 
0.0031933326 0.0122676792 475.0000000000 
0.0035909258 0.0121449193 476.0000000000 
0.0035212234 0.0121124810 477.0000000000 
0.0030072209 0.0121864091 478.0000000000 
0.0021827325 0.0124404861 479.0000000000 
0.0014026660 0.0127464446 480.0000000000 
0.0006600057 0.0131204537 481.0000000000 
0.0003097430 0.0133419278 482.0000000000 
0.0003459713 0.0133529080 483.0000000000 
0.0006941410 0.0131059471 484.0000000000 
0.0011708129 0.0127987230 485.0000000000 
0.0017605892 0.0123460202 486.0000000000 
0.0021770193 0.0120087131 487.0000000000 
0.0024708031 0.0117541299 488.0000000000 
0.0026219351 0.0116205844 489.0000000000 
0.0025972965 0.0115903122 490.0000000000 
0.0024047288 0.0118589880 491.0000000000 
0.0023187614 0.0121847862 492.0000000000 
0.0023184200 0.0123863860 493.0000000000 
0.0024245019 0.0126884547 494.0000000000 
0.0026840152 0.0125773932 495.0000000000 
0.0029184036 0.0122932804 496.0000000000 
0.0031224403 0.0121625770 497.0000000000 
0.0032349211 0.0118626793   
      

